Visual Support for the Loop Grafting Workflow on Proteins

In understanding and redesigning the function of proteins in modern biochemistry, protein engineers are increasingly focusing on exploring regions in proteins called loops. Analyzing various characteristics of these regions helps the experts design the transfer of the desired function from one protein to another. This process is denoted as loop grafting. We designed a set of interactive visualizations that provide experts with visual support through all the loop grafting pipeline steps. The workflow is divided into several phases, reflecting the steps of the pipeline. Each phase is supported by a specific set of abstracted 2D visual representations of proteins and their loops that are interactively linked with the 3D View of proteins. By sequentially passing through the individual phases, the user shapes the list of loops that are potential candidates for loop grafting. Finally, the actual in-silico insertion of the loop candidates from one protein to the other is performed, and the results are visually presented to the user. In this way, the fully computational rational design of proteins and their loops results in newly designed protein structures that can be further assembled and tested through in-vitro experiments. We showcase the contribution of our visual support design on a real case scenario changing the enantiomer selectivity of the engineered enzyme. Moreover, we provide the readers with the experts' feedback.

==> EGauthorGuidelines-body.inc <==


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\title{\kiraaRemove{LoopGrafter: }Visual Support for the Loop Grafting Workflow on Proteins}

\author[F. Op\'alen\'y]
{\parbox{\textwidth}{\centering 
    F. Op\'alen\'y$^{1}$\orcid{0000-0001-9438-396X}
    P. Ulbrich$^{1}$\orcid{0000-0003-1661-7905} 
    J. Planas-Iglesias$^{3,4}$\orcid{0000-0002-6279-2483} 
    J. By\v{s}ka$^{1,2}$\orcid{0000-0001-9483-7562} 
    J. \v{S}toura\v{c}$^{3,4}$\orcid{0000-0003-3139-3700} 
    D. Bedn\'{a}\v{r}$^{3,4}$\orcid{0000-0002-6803-0340} 
    K. Furmanov\'{a}$^{1}$\orcid{0000-0003-2805-8784} 
    B Kozl\'ikov\'a$^{1}$\thanks{email: kozlikova@fi.muni.cz}\orcid{0000-0003-0045-0872} 
}
\\
{\parbox{\textwidth}{\centering 
    $^1$Department of Visual Computing, Faculty of Informatics, Masaryk University, Brno, Czech Republic\\
    $^2$Department of Informatics, University of Bergen, Bergen, Norway\\
    $^3$Loschmidt Laboratories, Department of Experimental Biology and RECETOX, Faculty of Science, Masaryk University, Brno\\
    $^4$International Clinical Research Center, St. Anne’s University Hospital Brno, Czech Republic
}
}
}

\begin{document}

\maketitle

\begin{abstract}
In understanding and redesigning the function of proteins in modern biochemistry, protein engineers are increasingly focusing on exploring regions in proteins called loops. Analyzing various characteristics of these regions helps the experts \rev{design} the transfer of the desired function from one protein to another. This process is denoted as loop grafting. We designed a set of interactive visualizations that provide experts with visual support through all the loop grafting pipeline steps. The workflow is divided into several phases, reflecting the steps of the pipeline.
Each phase is supported by a specific set of abstracted 2D visual representations of proteins and their loops that are interactively linked with the 3D View \rev{of} proteins. By sequentially passing through the individual phases, the user \rev{shapes} the list of loops that are potential candidates for loop grafting. Finally, the actual in-silico insertion of the loop candidates from one protein to the other is performed, and the results are visually presented to the user. In this way, the fully computational rational design of proteins and their loops results in newly designed protein structures that can be further assembled and tested through in-vitro experiments. 
%An application named LoopGrafter implementing our introduced visualizations was designed in collaboration with protein engineers, % \cite{loopgrafter-nar2022}, 
%and its final appearance reflects many testing iterations. 
We showcase the contribution of our visual support design on a real case scenario changing the enantiomer selectivity of the engineered enzyme. Moreover, we provide the readers with the experts' feedback.

\end{abstract}

\section{Introduction}

Protein engineering aims to improve different properties of natural biocatalysts (i.e., enzymes) that have evolved over thousands of millions of years to perform complex chemical reactions required to sustain life. 
Proteins consist of sequences of amino acids arranged in the three-dimensional space \rev{following either periodic or aperiodic patterns called secondary structures}. 
Among the basic periodic secondary structures belong \textit{$\alpha$-helices} and \textit{$\beta$-sheets}.
A region \rev{without any} periodic secondary structure is referred to as aperiodic and is often denoted as a \textit{coil}.
By understanding protein structure and its properties, protein engineers can design replacements of amino acids that lead to the desired change in protein behavior.
Recent design efforts have specifically targeted so-called \textit{loops} in proteins.
A loop consists of three structural pieces---two periodic secondary structures enclosing one aperiodic region (see Figure~\ref{fig:loop}). Loops are often highly chemically active parts of the protein, crucial for its function, such as ligand binding, protease inhibition, or protein-protein interactions \cite{espadaler_querol_aviles_oliva_2006}.

\begin{figure}[htb]
  \centering
  \includegraphics[width=0.65\linewidth]{figures/revision-revision/loop.png}
  \caption{A loop consisting of two $\alpha$-helices and one coil.}
    \label{fig:loop}     
    \vspace{-7mm}
\end{figure}

%Despite the importance of loops and their impact on protein function, the existing loop design approaches are not incorporating wider quantitative knowledge about loop flexibility.
A particularly challenging task in \rev{protein engineering} is transferring the desired property between two proteins by means of \textit{loop grafting} \rev{(\ie by exchanging one loop for another)}. 
To aid the selection of grafted loops, our collaborators from the protein engineering field, \rev{who are} also co-authoring this paper, designed the loop grafting pipeline \cite{schenkmayerova2020engineering}. %\rev{The visual support for this pipeline is the central focus of this paper.} 
%\rev{Individual parts of this pipeline are referred to as \textit{steps} and are detailed in Section~\ref{sec:background}}.
A successful loop transfer requires a certain degree of geometric overlay of \rev{original} loops with their replacement~\cite{fragrus}. 
Furthermore, multiple loops contributing to the same function \rev{must} be considered during the loop grafting.
The decisions to keep or replace a loop are also driven by 
\rev{numerous physico-chemical properties}.
%their \rev{biochemical properties, loop motion patterns, and flexibility.}
\rev{The multitude of frequently conflicting selection parameters makes fully automatic solutions unfeasible. On the other hand, the complexity of the information
%the significant amount of complex information also
makes it difficult to analyze the loops without proper visual support.}

\begin{figure*}[t]
  \centering
  \includegraphics[width=0.85\textwidth]{figures/revision-revision/overview.pdf}
  \caption{\label{fig:overview}
            \rev{Proposed visualization layout}. 
            %and its main components. 
            (A) The overview \rev{that} serves as the navigation through the loop grafting pipeline. (B) 3D View \rev{showing} a superimposition of the two proteins, with loop 1G66\_A\_143 highlighted \rev{(blue) by mouse hover}. \rev{(C) Scaffold Loop List showing identified candidate (top) and the unprocessed (bottom) loops. The} list is enriched with contextual information \rev{based on the current state of the pipeline} (now showing selected \rev{replacements} for candidate loops). 
            (D) Each grafting pipeline phase is represented by a single collapsible tab that contains specific visual representations and interactions. \rev{For example, the Loop Pairing phase (E)} consists of 1D representations of proteins and their loops. Underneath, custom visualizations allow users to compare individual loops and pick desired replacements. %Loop 1ISP\_A\_6 has its pair selected --- a detailed view of the Insert loop is then shown, and the angular views and bar chart are available for comparison of their properties.
             %Overview of the \rev{proposed visualization layout} and its main components. (A) The workflow overview in the top part serves as the navigation through the loop grafting pipeline. (B) 3D View and (C) Scaffold Loop List are available within all phases of the visualization workflow. (D) Each phase is represented by a single collapsible tab that contains specific visual representations and interactions. (B) 3D View \rev{shows} a superimposition of the two proteins, with loop 1G66\_A\_143 highlighted, as it's being scrutinized in the (E) Loop Pairing phase. The (C) Scaffold Loop list consists of two parts. The top part contains the list of candidate loops from the Scaffold protein. The bottom list contains all remaining preserved loops of the Scaffold protein, that are currently not potential candidates for grafting but can become candidates while passing through the phases of the workflow. For each phase, this list is enriched with relevant contextual information (currently showing selected \rev{replacements} for candidate loops). The \faPlusCircle\ and \faMinusCircle\ buttons can be used to move loops between candidate and preserved lists, while the \faTrash\ marks the loop as unsuitable for grafting. The \faSearch\ button zooms the 3D View to this particular loop.(E) The Loop Pairing step consists of  1D representations of proteins and their loops. Underneath, a list of candidate Scaffold loops is present. \rev{The user} is prompted to pick a corresponding Insert loop for each one. Loop 1ISP\_A\_6 has its pair selected --- a detailed view of the Insert loop is then shown, and the angular views and bar chart are available for comparison of their properties. 
           }
           \vspace{-5mm}
\end{figure*}

\rev{Unfortunately,} the existing visual representations of protein secondary structures are not targeting loops, their properties, and their mutual interplay.
Therefore, in this project, our interdisciplinary team of experts in protein engineering and visualization designed a set of interactive abstract visual representations (Figure~\ref{fig:overview}) supporting the protein loop grafting pipeline~\cite{schenkmayerova2020engineering}. 
%Individual parts of this pipeline are referred to as \textit{steps} and are detailed in Section~\ref{sec:background}. 
%\rev{Ultimately, the aim is to guide the user on obtaining the models of designed proteins that can be further tested in wet lab experiments.}

%Furthermore, this design was implemented and integrated with bioinformatical tooling \cite{das2008macromolecular, shen2006statistical} as a web application called LoopGrafter, presented from its biochemical point of view in the publication by Planas-Iglesias et al. \cite{loopgrafter-nar2022}. 
%The pipeline steps are logically grouped into several \textit{phases}, as we refer to parts of the application workflow.
%Furthermore, the visualization of the spatial arrangement of proteins and their loops in the accompanying 3D viewer can support the decision-making required in each phase. 
%Ultimately, the aim is to guide the user on obtaining the models of designed chimeric proteins that can be further tested in wet lab experiments.

\rev{In our research, we adopted a design study methodology~\cite{sedlmair2012design}. We analyzed the current workflow employed by protein engineers within the grafting pipeline, identified weak points, and derived a set of requirements to execute the grafting pipeline successfully. Following these requirements, we designed suitable visual representations and validated the prototype implementation by applying it to a real-world scenario.}
The abstract visual representations herein presented provide the experts with intuitive support for their workflow, give them the necessary insight into the loop properties, and significantly increase the chance of designing biochemically relevant proteins with the desired function.

\rev{Furthermore, our solution was implemented in a web-based application called LoopGrafter~\cite{loopgrafter-nar2022}.
%Consequently, LoopGrafter can open new possibilities for protein engineering techniques and methodologies, thus saving significant time and money spent on laboratory experiments. 
In this paper, we present the rationale behind the design of the individual visualizations \rev{and discuss possible alternatives}. We also explain how the visualization itself can be used to support complex pipelines. 
For the biological rationale behind the loop grafting process, the use of the LoopGrafter tool itself, or its integration with bioinformatical tooling \cite{das2008macromolecular, shen2006statistical}, we kindly refer the reader to the publication by Planas-Iglesias et al. \cite{loopgrafter-nar2022}. In summary, the main contributions of \rev{this design study} are the following:
\begin{itemize}

\item Process of abstraction for the complex loop grafting pipeline by grouping semantically related tasks into logical units to provide intuitive navigation and avoid attention fragmentation.
\item Design of supporting visual representations by use of established visualization concepts and consistency across the entire workflow to alleviate the cognitive load.

    %\item Description of the process that led to a novel use of visual representations to explore and compare loops and their properties.
    %\item Outlining how visualization is used for intuitive navigation through complex pipelines such as the loop grafting process.
    \item Demonstration of the usefulness of the proposed visual representations in a real-case scenario.
   % \item Novel visual representations supporting the exploration and comparison of loop properties.
   % \item Intuitive navigation through complex loop grafting process.
   % \item Demonstration of the usefulness of our proposed visualizations in a real-case scenario.
\end{itemize}
}
%-------------------------------------------------------------------------
\section{Background}
\label{sec:background}
Loop grafting is a complex process of protein design based on transferring loop regions that \rev{provide} desired functionality from the source protein \rev{(called \textit{Insert})} to the target protein \rev{(called \textit{Scaffold})}. 
%In this process, the protein that serves as the source of the loop is called \textit{Insert}, and the target protein modified by grafted loops is called \textit{Scaffold}. 
\rev{These proteins typically possess very similar spatial structures but exhibit substantially different properties.}
The design of loop grafting consists of several steps, formalized by our collaborating protein engineering experts into so-called \textit{loop grafting pipeline} \cite{schenkmayerova2020engineering}. 
The loop grafting pipeline is a methodical way of approaching the loop grafting problem, where the protein engineer's goal is to \rev{identify several so-called \textit{candidate loops} that could be verified in the wet lab.}
%transfer one or multiple loops\rev{, evidencing the desired behavior,} from the Insert protein to the Scaffold \rev{protein}. 
%These proteins are possessing very similar spatial structures, though they can exhibit substantially different properties. 
%Goal of this process is to change the properties of Scaffold protein by identifying suitable loops and replacing them with feasible loops from the Insert protein, evidencing the desired behavior. 
\rev{However, protein engineers face a dilemma in which selecting a suitable loop based on one property may lead to detriment in another property. Consequently, automatically finding a loop excelling in all properties is often infeasible, necessitating an expert intervention to find a compromise.}
%in optimizing these diverse attributes.
%\rev{Therefore, knowledge about the geometrical structure and biochemical properties of both Scaffold and Insert proteins is advantageous for obtaining meaningful results.}

The loop grafting pipeline consists of \rev{twelve} steps. %the domain expert needs to perform to achieve the resulting grafted protein.
The selection of \rev{Scaffold and Insert} proteins (\pipelinestep)
%, \rev{often} encoded in PDB files~\cite{bermanPDB2000}, 
is followed by the assignment of their secondary structures (\pipelinestep). This is typically calculated using the DSSP algorithm~\cite{DSSP}.
\rev{Nevertheless, a manual adjustment, based on the expert knowledge, may be required to improve the accuracy of the following steps (\pipelinestep).}  
%The secondary structures can be further manually adjusted based on the preliminary expert's knowledge (\pipelinestep).
\rev{Afterward, the protein loops are computed, and their} geometric properties are \rev{extracted} based on the 3D arrangement of secondary structures \cite{archdb} (\pipelinestep).
\rev{In the next step, experts must explore these spatial properties to identify suitable and/or discard unsuitable} loops for future grafting (\pipelinestep).
\rev{Furthermore,} to detect chemically active regions, the flexibility is computed for the amino acids, secondary structures, and loops (\pipelinestep).
%Currently, the most common methods for flexibility assessment are the Anisotropic Network Model (ANM)~\cite{anm} and Gaussian Network Model (GNM)~\cite{gnm}. \rev{However, the two models tend to provide different results, requiring manual assessment.}
\rev{Flexibility values can be directly obtained from crystallographic structures as experimental temperature factors (stored in the PDB files) or computed in silico. The in silico methods include computationally inexpensive elastic network models (e.g., Anisotropic Network Model (ANM)~\cite{anm} and Gaussian Network Model (GNM)~\cite{gnm}) or more precise (but computationally expensive) molecular dynamics simulations (MD)~\cite{planas2021computational}.
%\todo{Currently, the most common methods for flexibility assessment are experimental temperature factors (typically stored in PDB files) or computational elastic network models (e.g., Anisotropic Network Model~\cite{anm} and Gaussian Network Model~\cite{gnm}). 
These methods typically describe the flexibility of each protein amino acid, although there may be some variability in the values, requiring manual assessment}.
Based on the flexibility analysis, \rev{experts can further narrow down a} set of the possible loops \rev{for grafting} (\pipelinestep). \rev{In the next step, the} motion cross-correlation analysis with all remaining loops of the Scaffold protein is performed (\pipelinestep). 
\rev{Using these results and their prior knowledge, the experts can select loops exhibiting similar motion (and thus potentially similar function) with already identified loops and add them} to the pool of grafting candidates (\pipelinestep). 
%\rev{What "enough" in this context means depends on a particular scenario and must be assessed by the biologist.}
\rev{Then, the experts must decide how to} pair the \rev{Scaffold} candidate loops with their replacements from the Insert protein based on their geometrical properties (\pipelinestep).
The actual replacement of loops is performed using modeling tools, such as Modeller~\cite{modeller} or Rosetta~\cite{das2008macromolecular}. \rev{However,} these tools can produce thousands of possible solutions that vary in the start and end point of loop replacement and the geometry of the final structures.
\rev{Therefore,} the resulting grafted protein models are obtained along with their DOPE~\cite{shen2006statistical} and Rosetta~\cite{das2008macromolecular} scores (\pipelinestep). \rev{The experts then inspect the placement and scores of the results and select a required} number of highly scored models for consequent in-vitro experiments (\pipelinestep).

Several steps of the loop grafting pipeline \rev{produce} complex numerical outputs that \rev{must} be correctly interpreted and passed to the following steps. Appropriate support of the automatic chaining of these steps and, more importantly, proper visual representations of outcomes of these steps are crucial for the actual usage of the pipeline and for aiding the experts in the decision-making process.


%Molecular visualization is a broad research topic where many techniques have already been presented. 
\section{Related Work}
\rev{This section first discusses} general molecular visualization techniques and systems most closely related to our work. For a comprehensive overview of the existing techniques, we kindly refer the readers to the survey published by Kozl\'{i}kov\'{a} et al.~\cite{KozlikovaSTAR}. Then, we will discuss the techniques specifically designed for the visualization of protein flexibility and cross-correlation, the two techniques used in the loop grafting pipeline. Finally, we will present the existing systems dedicated to protein loop engineering. 


\subsection{Molecular Visualizations}
There are several tools, such as PyMOL~\cite{delano2002pymol}, VMD~\cite{humphrey1996vmd}, CAVER Analyst~\cite{caveranalyst}, YASARA~\cite{krieger2014}, USCF Chimera~\cite{pettersen2004ucsf}, or \rev{Mol*~\cite{sehnal2018mol}} that provide the users with \rev{multitude} of mostly spatial \rev{representations of molecular data, with limited range of additional abstract visualizations.}  
%However, extending these applications for specific tasks, such as those presented in the loop grafting pipeline, is often impossible or cumbersome. 
%Therefore, many applications follow the more modular web-based approach, where there are many web-based libraries that can be embedded in customized solutions.
%Among the most popular libraries belong the NGL Viewer~\cite{rose2018ngl}, 3Dmol.js~\cite{3dmol}, or JSmol~\cite{hanson2013jsmol}, which is a web-based implementation of Jmol~\cite{herraez2006biomolecules}. Several other tools for web-based visualization and analysis of molecular data were also developed under the umbrella of the Mol* project~\cite{sehnal2018mol}.
%While \rev{these tools} provide means for the 3D visualization of molecular data
\rev{However}, the spatial representation is unnecessary for some tasks, or it may even hinder them due to the visual clutter. For instance, biologists often need to compare several proteins based on their sequence of amino \rev{acids, their secondary structures, or loops.} To support this type of analysis, multiple tools visualize amino-acid sequences using color-coded lines of letters (\eg NSBI Multiple Sequence Alignment Viewer~\cite{NCBI:MSA}). 
%This representation is exploited, for instance, in the NSBI Multiple Sequence Alignment Viewer~\cite{NCBI:MSA}, which is a web-based implementation of the Multiple Sequence Alignment Viewer from the NCBI Genome Workbench~\cite{NCBI:GenomeWorkbench}. 
In addition to sequence visualizations, Genome Workbench~\rev{\cite{NCBI:GenomeWorkbench}} also offers a set of integrated tools for studying and analyzing genetic data in general. Unfortunately, it does not provide any means for the analysis of loops. Since it is \rev{common} to compare large numbers of proteins in this way, Nguyen and Ropinski~\cite{nguyen2013large} developed a visualization technique that conveys global patterns in large-scale multiple sequence alignments. However, this technique is also not sufficient for the loops analysis, where higher-level information about the secondary structures and their organization into loops is necessary.

As the analysis of secondary structures plays an important role when studying the function of proteins, several tools emerged that are focusing directly on their visualization. For example, Aquaria~\cite{donoghue2015aquaria} is a web-based tool that enables to map the information about individual secondary structures directly into the 1D representation of protein chains. While Aquaria is utilizing juxtaposition for the comparison of individual proteins, Kocincová et al.~\cite{kocincova2017comparative} proposed a similar solution that uses superimposition instead. Additionally, the authors developed a technique that, to a certain extent, enables the preservation of the spatial information (\eg relative orientation of secondary structures in space) that is embedded in the 1D sequential representation. 
Schulz et al.~\cite{schulz2018uncertainty} investigated how to encode uncertainty of secondary structures assignment into the sequential representations.
While we can borrow some of the concepts from these approaches (e.g., the depiction of secondary structure inside the 1D sequential representation), we need to augment them with additional information (such as flexibility or cross-correlation) before they can be used for the engineering of loops.

%\red{There are some other tools for MVS here: https://en.wikipedia.org/wiki/List\_of\_alignment\_visualization\_software}

\subsection{Visualization of Protein Flexibility and Cross-correlation}
The need to grasp protein dynamics is present in many areas of protein engineering. Thus, several \rev{methods for assessing and visualization of protein flexibility were developed.}
%visualization methods for depicting protein flexibility were developed in the past. 
The most common method is using the color or thickness of the 3D representation of a protein to depict so-called B-factors (expressing the fluctuation of individual protein atoms), which can be estimated during the Normal Mode Analysis~\cite{berendsen2000collective}. These visualizations can often be generated by standard tools, such as PyMOL~\cite{delano2002pymol}, or UnityMol~\cite{lv2013game}, assuming that the information about flexibility is available. Usually, a tubular backbone representation is used in these tools since the visual complexity of mapping flexibility on individual atoms would be immense. Alternatively, spatial glyphs (arrows) can provide additional information on the directionality of the movement, as proposed by Bryden et al.~\cite{bryden2010automated}, or show significantly correlated atoms~\cite{tiwari2014webnm}. \rev{However, neither of these methods is suitable for comparison of the flexibility of multiple proteins or considering results from multiple computational approaches. Using superimposition would lead to high occlusion, while juxtaposition of such complex spatial representations leads to separation, which makes it difficult to spot minor differences.}

\rev{Therefore, some tools (e.g., WebNMA~\cite{tiwari2014webnm} or work of Bedoucha et al.~\cite{bedoucha2020visual}) allow the analysis of the correlated motions of individual amino acids using 2D correlation matrices. The matrix axes are composed of protein amino acids, and its cells are colored based on the calculated coupling between these amino acids. Unfortunately, the raw correlation matrices are unsuitable for our particular use case, where we need to depict correlations between loops on two levels (secondary structure correlation and loop correlation) at the same time. Nevertheless, these tools have shown that an abstract visual representation is more suitable for comparative tasks than a 3D view.}

%Recently Bedoucha et al.~\cite{bedoucha2020visual} proposed the use of heat-map visualization in addition to the 3D visualizations to analyze the influence of individual normal modes and their combinations on a selected area of interest in a protein.

%Some tools, such as WebNMA~\cite{tiwari2014webnm}, also allow the analysis of the correlated motions of individual atoms using correlation matrices. The axes of such a matrix are formed by protein atoms, and its cells are colored according to the computed coupling of these atoms. Additionally, Tiwari et al.~\cite{tiwari2014webnm} provided a script that allows displaying 3D links between significantly correlated atoms in PyMOL. This method better preserves spatial information about the location of the atoms.

\subsection{Visualization of Protein Loops}
The engineering of protein loops, denoted as loop grafting, is an emerging field. Thus, \rev{not many visual representations are available to} support the usual workflow of biochemists. To the best of our knowledge, none of the current tools provides the experts with visualization methods beyond 3D views or abstracted representations of secondary structures, as described in the previous sections. 
However, \rev{some tools} focus on \rev{predicting} tertiary structures for loops. 

For instance, SuperLooper2~\cite{ismer2016sl2} is a tool for \rev{predicting} protein segments (\eg loop structures) in globular and helical membrane proteins. The tool is implemented as a derivation of the NGL Viewer\rev{~\cite{rose2018ngl}} and enables the users to find similar protein fragments 
%(extracted from the Protein Data Bank~\cite{bermanPDB2000}) 
to a selected part of the loaded protein. The best-fitting candidates are presented as a list and, after a manual selection, are also superposed in the 3D View. However, SuperLooper2 leaves many issues unaddressed. 
%Visually, the tool makes no distinction between the replaced loop and the other loops of the original protein beyond using different colors. However, the chosen default color scheme makes it difficult to differentiate between the replaced loop and its replacement, and \rev{changing} it requires a non-trivial effort. 
\rev{For example}, this tool is only suited for tertiary structure prediction and not for rational loop grafting, where \rev{choosing} the Insert protein is important. The tool also does not provide access to measurements important for the loop grafting process, such as the geometry or the flexibility of loops.

Another tool that supports computing and modeling loops is DaReUS-Loop~\cite{karami2019dareus}. 
%This web server allows computing (re)modeled loops from a PDB file and a sequence of amino acids. 
The results are visualized as a superimposition of (re)modeled loops onto the original protein. The server also offers a table of loops containing useful data, such as the source protein, fitness score, and rigidity of bracing structures. 
%(referred to as flanks). 
%This tool lacks a better representation of the computed loops that would, for instance, interactively link the important measures to the tertiary structures of the individual loops.
However, the tool lacks an interactive link between the important measures and the tertiary structures of the individual loops.
Like the previously discussed tool, DaReUS-Loop is also not suited for rational grafting, where the choice of the Insert protein is important.

%------------------------------------------------------------------------
% does not look good in one column...
% \begin{figure*}[t]
%   \centering
%   \includegraphics[width=0.9\linewidth]{figures/Revision/Workflow.png}
%   \caption{\label{fig:workflow}
%             Illustration of the individual phases of the visualization workflow. This diagram always \kiraa{accompanies visual representation of every phase} for intuitive navigation of the user through the grafting process. First, an overview of the two involved proteins is provided. These proteins can be then explored and compared in detail in terms of loop locations and geometry, flexibility, and motion correlation. These steps result in the selection of suitable candidate loops that are then grafted from one protein to the other.}
% \end{figure*}

%\rev{However, similar scenarios can be seen in other fields as well (e.g., clinical assessment in medicine). Therefore, while focusing on protein engineering, we attempted to generalize our requirements to git other workflows as well.

\section{Requirements and Task Analysis}
\label{sec:tasks}
%The loop grafting pipeline involves a number of different bioinformatics tools, databases, and data formats that have to smoothly interplay and follow each other. This poses many domain-specific challenges and requirements for the support and interconnection of all involved components. Furthermore, discussions with protein engineering experts, revealed several general design challenges that needed to be addressed. We formulate them as the following design requirements:
\rev{Following the core design study steps~\cite{sedlmair2012design} and principles of nested design model~\cite{munzner2009nested}, we first conducted several informal interviews with protein engineers from a local research group. These discussions provided crucial insights into the challenges of the loop grafting process. 
Furthermore, after analyzing the loop grafting pipeline, we identified several steps where human intervention is necessary and would benefit from visual support. Based on these observations, we formulated the following requirements.} 

\newcommand{\Rnav}{\textbf{R1}}
\newcommand{\Rbook}{\textbf{R2}}
\newcommand{\Rss}{\textbf{R3}}
\newcommand{\RloopsA}{\textbf{R4a}}
\newcommand{\RloopsB}{\textbf{R4b}}
\newcommand{\RloopsC}{\textbf{R4c}}
%\newcommand{\Rpair}{\textbf{R5}}
\newcommand{\Rgraf}{\textbf{R5}}
\newcommand{\Rcolors}{\textbf{R6}}

\rev{
\begin{enumerate}[label=R\arabic*:,leftmargin=0.65cm]
    %\item \textbf{Data:} PDB + RSCB?
    \item \textbf{Navigation:} The user must always be aware of the current position in the pipeline and understand how to move forward or backward to adjust parameters or fix mistakes.
    \item \textbf{Tracking:} Given the complexity of the pipeline, users need to keep track of the loops they marked as suitable and unsuitable at any point in the pipeline.
    \item \textbf{Secondary Structures:} Since the secondary structures form the loops, the users need access to this information, including the ability to modify the automatic assignment if necessary.
    \item \textbf{Loops:} Users must be able to discern loops suitable for grafting. This process requires information about their geometry~(\RloopsA), flexibility~(\RloopsB), and motion correlation~(\RloopsC).
    %\item \textbf{Loop Paring:} The candidate loops from the Scaffold protein must be matched to corresponding loops of the Insert protein. This matching requires primarily information about their geometries.
    \item \textbf{Grafted Proteins:} Ultimately, the users must choose suitable results from modeling tools performing the loop grafting for wet lab testing. This requires information about the 3D structures of the grafted proteins and calculated viability scoring.
    \item \textbf{Color Design:} Finally, we obtained a soft requirement concerning the overall color design choice, as the domain experts desired the final tool to be seamlessly integrated into their existing software portfolio (\url{https://loschmidt.chemi.muni.cz/peg/software}).
\end{enumerate}
}

\rev{Drawing upon the outlined requirements, we proceeded with a specific visualization-oriented task analysis. Using the naming convention from Tamara Munzner's book~\cite{munzner2014visualization} we identified the following \textbf{action$\rightarrow$target} pairs that must be supported.}

%\newcommand{\Tsummarize}{\textbf{T1}}
\newcommand{\Tide}{\textbf{T1}}
\newcommand{\Tcomp}{\textbf{T2}}
\newcommand{\TcompG}{\textbf{T3}}

\rev{
\begin{enumerate}[label=T\arabic*:,leftmargin=0.65cm]
    %\item \textbf{Summarize$\rightarrow$Features (Computations):} The automatic steps within the pipeline generate a large amount of data that the users must explore. This requires a meaningful way to summarize the data in each step.
    \item \textbf{Identify$\rightarrow$Features\&Shape of Loops:} The first part of the grafting pipeline deals with tasks requiring users to identify loops with required (or undesired) properties.
    %\item \textbf{Query$\rightarrow$Identify, Shape} These features include  of the loops.
    \item \textbf{Compare$\rightarrow$Features\&Shape of Loops:} The second part of the pipeline requires comparing these properties between multiple loops. This process includes comparing candidate loops from the Scaffold protein with each other and with the loops from the Insert protein.
    %\item \textbf{Query$\rightarrow$Compare, Shape:} Again, this includes comparison of geometry as well.
    %note for myself correlation is comparison, not correlation of attributes as described by TM
    % also similarity identify, the similarity is something else then paring - its rather find similar loops to this function
    \item \textbf{Compare$\rightarrow$Features\&Shape of Grafted Proteins:} Ultimately, users must identify the most suitable grafted proteins for wet lab testing by selecting the best-rated models with the requested features. Nevertheless, the final fine-grain filtering requires comparing individual grafted models with each other, as the highest-scoring model might not be the most suitable for synthesis in the wet lab.
\end{enumerate}
}

%\begin{enumerate}[label=R\arabic*:,leftmargin=0.65cm]
%    \item \textbf{Accessibility:} One of the crucial requirements was to design visual support that can be easily integrated into browser-based applications. This allows for the creation of an application that does not require cumbersome installation and environment setup.
%    \item \textbf{Simplicity:} While we are targeting a complex problem consisting of many non-trivial sub-tasks, our priority was to design a simple and intuitive interface that would not overwhelm the user.
%    \item \textbf{Navigation:} The design should intuitively navigate the user through the whole loop grafting pipeline. The user has to be always aware of the current position in the pipeline and how to move forward or backward in the pipeline.
%\end{enumerate}

%Furthermore, based on the analysis of the loop grafting pipeline, reviewing the related approaches, and discussions with the protein engineering experts, we have identified tasks that intrinsically require appropriate visual support. Since the interactive visualizations were developed using an iterative design process, these tasks were shaped during many design iterations.     
%\begin{enumerate}[label=T\arabic*:,leftmargin=0.65cm]
%    \item \textbf{Secondary structure comparison and modification:} The experts need to be able to compare proteins involved in loop grafting in terms of their secondary structures and to modify the secondary structure assignment, if necessary.
    
%    \item \textbf{Candidate loop search:} Protein engineers need to explore and analyze loops in the Scaffold protein in terms of their geometry and properties such as flexibility and motion correlation, to identify loops suitable for loop grafting.
    
%    \item \textbf{Loop matching:} Candidate loops from the Scaffold protein must be matched to corresponding loops of the Insert protein. This matching is based on a comparison of their properties.
    
%    \item \textbf{Grafting verification:} Results of the performed loop grafting need to be verified. The verification should be based on the exploration of the 3D structure of the resulting proteins and calculated viability scorings.
%\end{enumerate}

%-------------------------------------------------------------------------



\section{\rev{Pipeline Abstraction}}
\rev{Based on the domain-specific requirements and the extracted visualization tasks, we have abstracted the loop grafting pipeline into a six-phase workflow (Section~\ref{sec:workflow}) and designed appropriate visualizations for each phase.} As seen in Figure~\ref{fig:overview}, \rev{we propose to organize these visualizations into four main areas.} The top of the interface is dedicated to the \textit{Workflow Overview} (Figure~\ref{fig:overview}A), informing the users about their progress through the workflow phases (\Rnav). \rev{This progress is intuitively communicated by graying out} incomplete parts of the workflow. \rev{Depicting the entire workflow, instead of displaying only the current phase name, provides users with a sense of completion and informs them about upcoming phases.}

The left part of the interface is dedicated to two views---the \textit{3D View} (Figure~\ref{fig:overview}B, Section~\ref{Sec:3Dview}), showing the spatial arrangement of proteins and loops, and the \textit{Scaffold Loop List} (Figure~\ref{fig:overview}C, \rev{Section~\ref{Sec:ScaffoldList}}), storing candidate loops from Scaffold protein that were already identified by the users (\Rbook). These three views are always visible, as they are relevant for all \rev{workflow phases}.

The right side contains visual support for the individual workflow phases \rev{(Figure~\ref{fig:overview}D, Sections~\ref{Sec:phase1}-\ref{Sec:phase6})}. We opted for a collapsible tab layout, \rev{as it reduces the amount of displayed information, but it still} provides \rev{contextual information} about the previous and upcoming phases when requested by the user. \rev{While an alternative approach would have been to remove other phases entirely, doing so would have deprived users of the ability to revisit and modify individual steps or reference their previous settings.}

\rev{Finally, the overall visual style was designed to ensure our proposed solution looks cohesive with the existing software, emphasizing simplicity and utilizing two main colors on a blue-red scale for better integration (\Rcolors).} \revtwo{We use blue colors for Insert and red for Scaffold proteins, respectively. }

%Based on the knowledge of the domain-specific background, described in Section~\ref{sec:background}, and the analysis of domain-specific requirements and the extracted visualization tasks, discussed in Section~\ref{sec:tasks}, we have grouped the presented steps of the loop grafting pipeline into six phase workflow (Figure~\ref{fig:overview}A).

\subsection{Workflow Phases}
\label{sec:workflow}
\rev{We originally considered mirroring the loop grafting pipeline (Section~\ref{sec:background}) step by step. However, upon careful consideration, we decided to group certain pipeline steps into a single visualization phase. We believe that dividing a complex pipeline into smaller phases helps with navigation (\Rnav). Nevertheless, we aim to avoid too much fragmentation so the users would not lose context. Therefore, we designed the workflow such that each phase is now split by an automatic computation step, making it more natural to follow.}

\paragraph*{Phase 1:} %Visualization of Secondary Structures}
The first phase corresponds to steps 1-3 of the loop grafting pipeline. \rev{As such, it provides information about the automatic assignment of secondary structures (\Rss) and allows modification if needed. We utilize two bidirectionally linked views. Users can get familiar with the protein shape using 3D View (Figure~\ref{fig:overview}B). But we also designed a simplified 1D View (Figure~\ref{fig:protein_selection}) that is used (with minor modifications) throughout the whole pipeline, informing the user about the secondary structures within the relevant context.}
%First, the Scaffold and Insert proteins have to be selected---either from the RCSB Protein Data Bank~\cite{bermanPDB2000} or from the local PC. Then the secondary structures for these proteins are computed and assigned.
%Based on expert knowledge of these proteins, users might want to manually adjust the computed assignment. This phase is addressing the need for revision and modification of secondary structures (T1).

\paragraph*{Phase 2:} %Visualization of Loop Exploration}
\rev{The second} phase is dedicated \rev{to exploring} the results of automatic loop computation and covers steps 4 and 5 of the loop grafting pipeline, focusing primarily on loop geometry \rev{(\RloopsA)}. \rev{To emphasize linking between individual phases and to show loops in the context of the secondary structures (\Rss), we extended the 1D View introduced in the previous phase to encode loop positions with arcs (Figure~\ref{fig:loop-exploration}A). When selecting a loop, users can identify its geometrical features (\Tide) in 3D View as the selected loop is highlighted or perform the initial comparison between the candidate Scaffold and corresponding Insert loops (\Tcomp) using dedicated abstract representations below the 1D View (Figure~\ref{fig:loop-exploration}B and C). 
%At this phase, users are supposed to make preliminary filtering of both suitable or undesired loops from both Scaffold and Insert proteins solely based on their geometry.
}
%This phase is dedicated to the exploration of the loops and covers steps 4 and 5 of the loop grafting pipeline. Here, the aim is to review the loop locations and properties (T2) and to identify possible initial matching pairs of the candidate Scaffold and corresponding Insert loops (T3). This step is mostly based on preliminary domain knowledge. However, geometric properties, such as loop spatial arrangements, also play an important role.

\paragraph*{Phase 3:} %Visualization of Flexibility Evaluation}
\rev{To avoid overwhelming users, we separated the flexibility analysis (\RloopsB), which corresponds to steps 6 and 7 of the loop grafting pipeline, into a separate phase. We again utilize the 1D View, now colored by the flexibility of individual secondary structures. Below this view, we provide an abstract representation (Figure \ref{fig:flexibility}A) showing results from different computational algorithms. These visual representations allow users to identify loops (\Tide) with required properties and mark them as candidate loops. Furthermore, depicting all flexibility information at once has the advantage that the users can compare (\Tcomp) the flexibility of the loops and make their decision in a broader context.} 

%Afterward, the experts are looking for additional candidate Scaffold loops. For this, they need to inspect loops that are carrying the function that should be transferred, but that were not yet identified in the previous phase (T2). The most common approach to this is the exploration of the flexibility of the Scaffold loops, usually searching for highly flexible regions. This phase corresponds to steps 6 and 7 of the loop grafting pipeline.

\paragraph*{Phase 4:} %Visualization of Correlation Evaluation}
In the next phase, \rev{corresponding to steps 8 and 9 of the loop grafting pipeline, we depict the results of cross-correlation analysis between already selected candidate loops from Phases 2 and 3 and all the remaining loops (\RloopsC). We utilize a cross-correlation matrix (Figure \ref{fig:correlation}) known to biologists from NMA Analysis (e.g.,~\cite{tiwari2014webnm}). However, we modified it to allow users to consider both secondary structure correlation and loop correlation simultaneously when identifying remaining possibly interesting candidate loops (\Tide).}
%In the next phase, the experts would potentially like to further extend the list of candidate loops that could be replaced (T2). In the previous phase, flexible regions were identified. However, less flexible loops can too play an important role.
%Such loops can be identified as those that are moving in correlation with the candidate loops identified within the previous phases. This phase corresponds to steps 8 and 9 of the loop grafting pipeline.

\paragraph*{Phase 5:} %Visualization of Loop Pairing}
\rev{The fifth phase, corresponding to step 10 of the loop grafting pipeline, allows the experts to identify pairing between all Scaffold candidate loops selected in Phases 2-4 and Insert loops selected in Phase 2. We provide users with means to attempt to pair the loops automatically. However, manual validation and adjustments are typically needed. Since this pairing is based on the geometrical properties of the loops (\RloopsA), we reuse visual representations from Phase 2 (Figure~\ref{fig:overview}E), allowing users to compare (\Tcomp) the loops. This way, users can work with familiar tools, easing the learning curve.}

%For all candidate loops, the experts need to identify their corresponding Insert loops (step 10 of the loop grafting pipeline). Here, the suitability of potential matches between these loop pairs is evaluated by comparing their geometric properties (T3).

\vspace{-2mm}
\paragraph*{Phase 6:}% Visualization of Loop Grafting}
\rev{In the} last phase, the paring from the previous phase is used to \rev{model a large amount of} variations of the final grafted protein \rev{in-silico}. \rev{To enable users to identify the best candidates for subsequent in-vitro experiments (\Rgraf), we provide means to display the models in 3D View but also include abstracted 1D views (Figure~\ref{fig:solutions}) suitable for their comparison (\TcompG). This phase corresponds to \rev{the final} steps 11 and 12 of the loop grafting pipeline.}
%This last phase replaces the selected Scaffold loops with the Insert loops. The resulting protein models can then be displayed, ranked, and further explored in order to evaluate their validity (T4). Based on this exploration, a small subset of grafted proteins is selected for subsequent in-vitro experiments. This phase corresponds to steps 11 and 12 of the loop grafting pipeline.
%-------------------------------------------------------------------------

\section{Design of Individual Visualizations}
\rev{In the following, we describe our rationale behind the design of individual visual representations for each phase in detail.}

%The set of our proposed visualizations are following the presented workflow, derived from the loop grafting pipeline (Section~\ref{sec:background}). They aim to navigate the user through this complex process. During the design of these interactive visual elements, we paid special attention to the requirements formulated in Section~\ref{sec:tasks}. We decided to design and implement the visual interactive elements to be renderable in the browser, since it allows any application using our visualizations to encapsulate all the required tools and databases on a server and thus shields the users from the cumbersome installation of all the external components (R1).
%As can be seen in Figure~\ref{fig:overview}, the interface of the application is divided into four main parts. The top of the interface is dedicated to the \textit{Workflow Overview} (Figure~\ref{fig:overview}A), informing the users about their progress through the workflow phases (R3). This navigation is intuitively communicated by changing the coloring of the listed phases---the grayed-out phases indicate the still incomplete parts of the workflow. The left part of the interface is dedicated to two views---the \textit{3D View} (Figure~\ref{fig:overview}B), showing the spatial arrangement of proteins and loops (Section~\ref{Sec:3Dview}), and the \textit{Scaffold Loop List} (Figure~\ref{fig:overview}C), storing all loops detected in the Scaffold protein (Section~\ref{Sec:ScaffoldList}). These three views are always visible, as they are relevant for all phases of the workflow. The right side of the application contains visual support for the individual phases of the workflow (Figure~\ref{fig:overview}D). Here the representations relevant to individual phases are displayed (Sections~\ref{Sec:phase1}-\ref{Sec:phase6}). To prevent overwhelming the user with too much information at once, we only show representations that are relevant to the current phase of the workflow (R2). However, we opted for a collapsible tab layout of individual workflow phases, which always provides context about the previous and upcoming phases. With this arrangement of the layout we also intuitively navigate the users through the entire loop grafting workflow (R3).
%In the following, we will describe in detail these individual views.

% \begin{figure}[htb]
%    \centering
%    \includegraphics[width=.75\linewidth]{figures/revision-revision/list.png}
%    \vspace{-3pt}
%    \caption{\label{fig:list}
%            Two parts of the Scaffold Loop List. The top part contains the list of candidate loops from the Scaffold protein. The bottom list contains all remaining preserved loops of the Scaffold protein, that are currently not potential candidates for grafting but can become candidates while passing through the phases of the workflow. 
%            The \faPlusCircle\ and \faMinusCircle\ buttons can be used to move loops between candidate and preserved lists, while the \faTrash\ marks the loop as unsuitable for grafting. The \faSearch\ button zooms the 3D View to this particular loop.}
%            \vspace{-3pt}
%  \end{figure}
 
\subsection{3D View}
\label{Sec:3Dview}
The 3D View (Figure~\ref{fig:overview}B) displays the 3D conformations of the \rev{Insert and Scaffold} proteins. We utilize the ribbon representation as it emphasizes secondary structures, which play a key role in loop grafting \rev{(\Rss)}. \rev{
Furthermore, this representation is more suitable for the comparison of Insert and Scaffold proteins since it avoids unnecessary visual clutter compared to full atomistic representations.}

The main purpose of the 3D View is to provide visual feedback for manually adjusting the assigned secondary structures (\Rss) and support the identification \rev{(\Tide)} and comparison \rev{(\Tcomp)} of spatial properties of loops and grafted proteins. \revtwo{Nevertheless, we identified several disadvantages of the 3D View. For example, it is problematic to highlight a large amount of loops simultaneously or to compare their biochemical properties. We could not identify a suitable visual channel as shape and position are taken by the secondary structures representation, and color hue is unsuitable for large amounts of categorical data, especially since the loops overlap each other. We attempted to solve this challenge with the dedicated abstract visualizations described below.}

%The 3D representation is a crucial component of all our tasks. 
\revtwo{On the other hand, we are losing important spatial information by abstracting from a 3D view. }
\rev{Therefore, the 3D View} is interactively linked with all proposed abstracted representations\rev{, including the Scaffold Loop List.
When a secondary structure or loop is selected, it is automatically highlighted in the 3D View by visually suppressing the rest of the protein with transparency. We also considered using color to highlight selected loops; however, the transparency proved more useful as it better facilitates the comparison of the selected loop from one protein with all the loops from the second protein. This is because the \rev{transparent} protein \rev{with a selected loop} does not obscure the second protein (Figure~\ref{fig:overview}B).}

%It provides visual feedback for manually adjusting the assigned secondary structures since biochemists can intuitively judge the validity of the secondary structures based on their spatial arrangement (\Rss). It is also crucial for the estimation of the functionality of individual loops. For example, when the loop is located on the protein surface, it can be expected to be more flexible than when buried inside the protein. %protein engineers can \bara{observe and decide} whether the orientation of a loop is responsible for blocking other molecules from reacting with the protein and the loop is thus a good candidate for grafting (T2). 
%In the Loop Pairing phase, it is also important to check the spatial arrangement and overlaying of the loop pairs (T3).
%Finally, it is used to verify the spatial arrangement of newly grafted loops, as shown in Figure~\ref{fig:solutions} (T4).

 
\subsection{Scaffold Loop List}
\label{Sec:ScaffoldList}
The Scaffold Loop List (Figure~\ref{fig:overview}C) \rev{accompanies all workflow phases as} it provides an overview of all loops of the Scaffold protein \rev{and information about whether they were already evaluated or are yet to be processed by the user (\Rbook)}. Conceptually, we split the Scaffold loops into three possible groups based on the user decisions: \textit{candidate}---loops that are supposed to be grafted, \textit{unsuitable}---\rev{loops marked by the user for removal from exploration, reducing the visual complexity and speeding up the process by avoiding revisiting them}, and \textit{preserved}---loops, where the user has not yet made the final decision about their suitability. At the beginning of the exploration, all loops are marked as preserved. 

The top part of the Scaffold Loop List shows the currently selected candidate loops, while the bottom part displays the preserved Scaffold loops. 
The properties displayed in the list are changing with respect to the current workflow phase. For example, during the Flexibility Evaluation phase, the flexibility scores are displayed, while during the Loop Pairing phase, the list shows the corresponding Insert loops.
The list can be sorted according to those properties, thus providing an overview of the candidate loop properties and support for fast identification of loops with similar properties \rev{(\Tide)} from the preserved Scaffold loops. 
The \faPlusCircle\ and \faMinusCircle\ buttons can be used to move loops between candidate and preserved lists, while the \faTrash\ marks the loop as unsuitable for grafting. 
The \faSearch\ button zooms the 3D View to this particular loop.
%Such loops can be further explored and assessed in the detailed 2D representations of individual workflow phases, or they can be directly added to (or removed from) the candidate list. Moreover, loops with incompatible properties can be marked as unsuitable and permanently removed from the exploration. This view is interactively linked with the 3D View, providing automatic navigation and zooming to the selected loop. The opacity of the rest of the protein structure in 3D is then reduced to keep the focus on the selected loop while still providing the context of the whole protein.


%The Scaffold Loop List (Figure~\ref{fig:overview}C) provides an overview of all loops of the Scaffold protein. It namely accompanies the workflow phases supporting the identification and pairing of candidate loops (T2 and T3). Within the individual phases, the Scaffold loops can be discarded or additionally considered as candidate loops for grafting, and this needs to be reflected in this view. Conceptually, we split the Scaffold loops into three possible groups, based on the user decisions: \textit{candidate}---loops that are supposed to be grafted, \textit{unsuitable}---loops that the user marked as unsuitable for the grafting and are thus removed from the exploration (this reduces the visual complexity and speeds up the exploration since the user does not have to revisit the loops once marked as unsuitable ones), and \textit{preserved}---loops, where the user has not yet made the final decision about the suitability of the loop. At the beginning of the exploration, all loops are marked as preserved. 

%The Scaffold Loop List is divided into two main parts. The top part lists the currently selected candidate loops, while the bottom part displays the preserved Scaffold loops. The properties displayed in the list are changing with respect to the current workflow phase. For example, during the Flexibility Evaluation phase, the flexibility scores are displayed, while during the Loop Pairing phase, the list shows the corresponding Insert loops. The list can be sorted according to those properties, thus providing both the overview of the candidate loop properties as well as support for fast identification of loops with similar properties from the preserved Scaffold loops. Such loops can be further explored and assessed in the detailed 2D representations of individual workflow phases, or they can be directly added to (or removed from) the candidate list. Moreover, loops with incompatible properties can be marked as unsuitable and permanently removed from the exploration. This view is interactively linked with the 3D View, providing automatic navigation and zooming to the selected loop. The opacity of the rest of the protein structure in 3D is then reduced to keep the focus on the selected loop while still providing the context of the whole protein.

\subsection{Phase 1: Visualization of Secondary Structures}
\label{Sec:phase1}

The first phase of the visualization workflow deals with \rev{exploration of} Scaffold and Insert proteins \rev{and their} secondary structures.
The proteins are depicted in an abstracted 1D representation where the chain is straightened into the 1D line, onto which we encode secondary structures using dedicated glyphs. \rev{We considered several variants of these glyps such as} those used in the Aquaria tool~\cite{donoghue2015aquaria} or by Kocincová et al.~\cite{kocincova2017comparative}. \rev{We decided to \revtwo{encode the two main types of secondary structures using} helices for \textalpha-helices and arrows for \textbeta-sheets (Figure~\ref{fig:protein_selection}) as suggested by Kocincová et al.~\cite{kocincova2017comparative}.}
%The proteins are depicted in an abstracted 1D representation that is similar to those used in the Aquaria tool~\cite{donoghue2015aquaria} and by Kocincová et al.~\cite{kocincova2017comparative}. The protein chain is straightened into the 1D line, onto which we encode secondary structures using dedicated glyphs---helices for \textalpha-helices and arrows for \textbeta-sheets (Figure~\ref{fig:protein_selection}). T
This encoding is consistent with the ribbon representation employed in the 3D View and enables us to easily add further annotations in the upcoming workflow phases without cluttering the 3D View. 
At the same time, it encodes the crucial characteristics of the protein structures and facilitates the initial evaluation of protein suitability (i.e., sufficient similarity of secondary structures) for loop grafting. \revtwo{We opted to orient the view horizontally to maximize screen space, leveraging the widespread use of monitors with a 16x9 aspect ratio.}

\begin{figure}[htb]
  \centering
  %\vspace{-3pt}
  \includegraphics[width=\linewidth]{figures/revision-revision/coil_new.png}
  \caption{\label{fig:protein_selection}
           The Secondary Structures tab with Scaffold (PDB ID 1isp, red) and Insert (PDB ID 1g66, blue) \rev{proteins. The secondary structures are encoded with glyphs} (helices and arrows). The first \textbeta-sheet from the Scaffold protein and a coil region right after it are brushed \rev{(light red)} to change the secondary structure assignment. The tooltip shows details about the endpoint of the brushed region. }
           
\end{figure}

\rev{The 1D View}, along with the 3D View, further facilitate the manual revision of the automatically assigned secondary structures (\Rss). 
%Based on \rev{comparing} the two proteins or the previous knowledge about the protein structure, the experts might want to change these assignments.
This is done by selecting a part of the sequence, either by drawing a selection box over the 1D representation or by clicking at the beginning and the end of the desired region directly in the 3D View. \revtwo{The assignment of the second structure to the selected region is performed by clicking on the Sheet, Helix, or Coil buttons in the Secondary Structures tab (see Figure~\ref{fig:protein_selection}).} %Selection in the 1D view is also reflected in the 3D View.
\rev{Following Schneiderman's mantra~\cite{shneiderman1996eyes}, we depict details on demand via} an interactive tooltip on mouse hover \rev{to help the experts set the correct boundaries.} \rev{This tooltip} provides information about individual amino acids, such as the short amino-acid abbreviation, amino acid sequence number, and the current secondary structure assignment (Figure~\ref{fig:protein_selection}). \rev{By hiding the information in the tooltip, we avoid cluttering the view with unnecessary information for all amino acids along the chain.}
After the user performs \rev{the} modification, both 1D and 3D views are updated accordingly. 

\subsection{Phase 2: Visualization of Loop Exploration}
The second phase deals with the initial analysis of the loop structures \rev{based on their geometry (\RloopsA)}. 
\rev{The visualization challenge we needed to resolve is that the individual loops overlap each other}---for a given secondary structure, one loop ends at the structure endpoint, while another starts at its beginning. \rev{Mapping this information directly into the 3D View, using either color or separate spatial elements, is \rev{im}practical due to the resulting visual clutter. Therefore, we} encoded \rev{loops} into the 1D overview introduced in the previous phase \rev{where we have more screen estate.} Since loops are defined by their starting and ending amino acids, we took inspiration for their encoding from the arc diagrams. \rev{To deal with the overlaps, we} depict the loops as flat bracket-shaped glyphs above and under the 1D representation in an alternating fashion (Figure~\ref{fig:loop-exploration}A).
%However, in our case, the data have a clear alternating pattern---for a given secondary structure, one loop ends at the structure endpoint, while another starts at its beginning. We take advantage of this and depict the loops as flat bracket-shaped glyphs above and under the 1D representation in an alternating fashion (Figure~\ref{fig:loop-exploration}A). 
This pattern is broken only when users add custom loops, which can be defined \rev{similarly to} the secondary structures in the previous phase (i.e., by brushing). For these custom loops, we add another layer of glyphs. 
%On hover over the glyph, the loop is highlighted in the 3D View (Figure~\ref{fig:overview}B). 
%To encode basic loop properties into the abstracted overview, we employ saturation and brightness of the glyphs. We chose to preserve the hue of the colors assigned to proteins to keep the design clean and avoid the overuse of colors. If the loop is correctly defined, the glyph has the same color as the 1D representation of the protein itself.

%\rev{The first two phases are highly intertwined. For instance, if a small helical element appears in the middle of the coil region, it effectively breaks a loop into two, which may be undesired. Instead of re-assigning the secondary structure of such a small helical element back to the coil, a new loop can be defined during the second phase. It would consist of the first flanking regular secondary structure, some coil regions interrupted by the small helical element, and the second flanking regular secondary structure. Once such a loop is defined, its geometry can be calculated and visualized in the second phase as for any ordinary loop.}

\begin{figure}[tb]
  \centering
  \includegraphics[width=0.9\linewidth]{figures/revision-revision/exploration.pdf}
  \caption{\label{fig:loop-exploration}
           Visual support of the Loop Exploration phase. (A) Overview of the proteins and their loops, (B) selected pairs of loops from the Scaffold and Insert proteins in detail, and (C) depiction of geometric properties of these loops and their comparison.
          }
    \vspace{-12px}      
\end{figure}

Furthermore, loops tagged as candidates are depicted with a rectangle around them to distinguish already processed loops from unexplored ones (see Figure~\ref{fig:loop-exploration}A).
On hover over the glyph, the loop is highlighted in the 3D View (Figure~\ref{fig:overview}B).
By clicking on \rev{the} glyphs, \rev{the corresponding loops are} selected, \rev{highlighted in 1D overview}, and \rev{can be} explored in the \rev{additional} views below the 1D representations, shown in Figure~\ref{fig:loop-exploration}\rev{B/C}. The purpose of these views is \rev{fast identification of geometric properties of individual loops (\Tide) as well as facilitating comparison (\Tcomp) between the loops.} This is important, especially because the Scaffold loops can be replaced only by Insert loops with similar geometry \cite{fragrus}. \rev{Therefore, we designed} the following two visual representations.


%For easy identification, loops are assigned the same hue as their protein. However, to distinguish between the loops from the same protein, each loop has a unique brightness. Similarly to the Scaffold Loop List, for each loop, there is an option to tag it as a candidate loop, remove it from further exploration, or focus the 3D View on the given loop.

%However, the primary purpose of the detailed view (Figure~\ref{fig:loop-exploration}B) is the exploration of the geometric properties of selected loops. This is very important, especially because the Scaffold loops can be replaced only by Insert loops with similar geometry \cite{fragrus}. To support the fast exploration of the geometric match between loop pairs, we designed the following two visual representations.

\rev{First, each selected loop is depicted in a separate juxtaposed panel using the secondary structures representation (\Rss, Figure~\ref{fig:overview}B).} \rev{We use the identical hue for the loops as the one assigned to their corresponding proteins, aiming to maintain a clean design and prevent the overuse of colors (\Rcolors).} However, \rev{each loop has a different brightness, generated in a cyclical order from a set of predefined values, to distinguish between the loops from the same protein}. Similarly to the Scaffold Loop List, \rev{each loop can be tagged} as a candidate loop \rev{(\faPlusCircle~button)} or removed from further exploration \rev{(\faTrash~button)}. %Loops that have been tagged as candidates are depicted \rev{in 1D overview} with a lighter color to visually \rev{separate them}.
\rev{The grayscale bar} under the 1D loop representation consists of four parts---distance $D$ that represents the Euclidean distance between the endpoints of the coil inside the loop, and three angular $\delta$, $\theta$, and $\rho$ values that capture the spatial arrangements within the loop \cite{archdb}. \rev{We were originally considering using a small bar chart, but we decided} to encode these properties with color instead. \rev{While the bar chart would provide a more accurate comparison, using color allows for compact representation, which was more important given the number of loops the users may want to explore.} \rev{Color still supports} identification of \rev{highly mismatched} loop pairs \rev{and if needed, the precise values are depicted in the labels.} 
The distance $D$ \rev{and} the angles $\delta$ and $\theta$, ranging from 0° to 180°, are mapped onto a linear grayscale range.
However, angle $\rho$ with angles ranging from 0° to 360° \rev{requires} a special consideration. 
%Mapping this angle onto a simple linear color scale would lead to incorrect interpretation.
Angles around 0° and 360° are similar; however, \rev{they would be mapped to very distant values on a linear scale}. Therefore, we use circular color scale \includegraphics[width=2.em,height=.8em]{figures/angle_scale.png} \rev{with} red color for values close to 0 and 360, black for values near 90, and white for values near 270. 
%This enables the user to \rev{interpret angular values using color information intuitively}. 
%With the detailed view, users can start identifying possible candidate loops (T2).

%Typically, domain experts are interested in grafting pairs of loops with similar angle values. The examples of suitable and unsuitable pairs can be seen in Figure~\ref{fig:loop-exploration} and Figure~\ref{fig:overview}E, respectively. Using angular charts allows the user to visually assign the margin of error, as it varies for different experiments.


The bottom of the Loop Exploration panel shows the \rev{superimposed} representation of the properties of all currently \rev{selected} loops in one place (Figure~\ref{fig:loop-exploration}C) \rev{which is more suitable for comparison} across all loops (\Tcomp). It contains a bar chart for \rev{comparing} distances $D$, where each bar corresponds to one loop, and three angular plots (one for each angle $\delta$, $\theta$, and $\rho$), where loops are depicted as oriented ticks, intuitively encoding the values. We employ color to link the aggregated representations with detailed loop views.

\subsection{Phase 3: Visualization of Flexibility Evaluation}
The third phase is dedicated to the exploration and assessment of the flexibility of the Scaffold protein and its individual loops, further supporting \rev{requirement \RloopsB}.
%Flexibility values for individual secondary structures can be obtained from experimental temperature factors, calculated using elastic network models, or otherwise collected (custom values). These methods typically produce scalar values describing the flexibility of each \rev{protein amino acid, although there may be some variability in the values}.
%To support \rev{comparing} outcomes of different calculation methods, we juxtapose the results and \rev{depict} a correlation matrix for validation (Figure~\ref{fig:flexibility}).
To support \rev{comparing (\Tcomp)} outcomes of different calculation methods, we juxtapose the loops below the 1D representation of the protein (Figure~\ref{fig:flexibility}A). We use color to encode the flexibility ranging from the most rigid (blue) to the most flexible regions (orange). To improve the interpretability of the color, each loop is \rev{now} depicted as a filled rectangle.

\begin{figure}[htb]
  \centering
  \includegraphics[width=0.9\linewidth]{figures/revision-revision/flexibility.pdf}
  \caption{\label{fig:flexibility}
           The Flexibility Evaluation phase showing (A) the flexibility of the Scaffold protein and its loops, detected by three different methods (ANM, GNM, PDB) discussed in the Background section, and (B) the correlation of the values from these three approaches.}
            \vspace{-7pt}
\end{figure}

%\rev{We display the 1D protein representation for each method} with its secondary structures and loops. 
%\rev{We display} loops below the 1D representation of the protein to better separate \rev{results} of different flexibility computations (Figure~\ref{fig:flexibility}A).

By default, each loop and secondary structure is assigned a color representing its coarse flexibility, i.e., the weighted average flexibility of its amino acids. Here, the users can easily \rev{identify (\Tide)} interesting loops (typically in bright orange) and the differences in the performance of the flexibility prediction methods. 
\rev{When} a more detailed flexibility analysis on the level of amino acids is required, the color coding can be switched accordingly.
The comparison of results of multiple methods serves as validation if a loop is identified by a selected method as highly flexible, but other methods do not support this assumption. Then, the user might reconsider including such a loop in the grafting process.
Loops can be tagged (or untagged) as candidates directly from their rectangular representations \rev{(\faPlusCircle~\faMinusCircle~buttons)}.
Loops \rev{already} selected as candidates are visualized with a lighter color to suppress them and allow users to focus on yet unexplored loops. 

Additionally, to \rev{easily validate} the results of different computational methods, the correlation between them is displayed in a simple correlation matrix (Figure~\ref{fig:flexibility}B). The correlation is expressed as a scalar value that can be either positive or negative. Here, we employ double encoding, with the size showing the absolute correlation value and a diverging color scale depicting positive and negative correlations.
If the correlation of a given method does not reach sufficient significance ($p >$  0.5), it is additionally encoded in the appropriate matrix square by a fuzzy border. The correlation analysis is an important step since a method with a low correlation with other methods could be an unwanted outlier, and the user might choose to ignore all results from such a method. On the other hand, a negative correlation might suggest a systematic error computation, that can occur when using custom flexibility definitions.

\subsection{Phase 4: Visualization of Correlation Evaluation}
%The previous phases visually aided the selection of suitable candidate loops. 
Once an initial set of candidate loops is selected, the additional challenge is \rev{to identify} loops that are expressing highly (positively or negatively) correlated motion with already selected loops and could also be potential candidates \rev{(\RloopsC)}.
This information is presented in a motion-correlation matrix \rev{(Figure~\ref{fig:correlation})}.
\rev{Since there are typically only a few candidate loops, we depict them} in columns and non-candidate loops in rows.
\rev{Neverthelss, c}andidate loops can also be added to rows to \rev{explore} their mutual correlations \rev{if needed}. %This arrangement was designed to support a typical use case with a relatively low number of candidate loops. 
\rev{We} again employ the dual encoding of size and color to identify highly correlated loops and differentiate between positive and negative correlations. Moreover, two motion-correlation properties need to be considered---secondary structure correlation and loop correlation. 
We encode the \rev{secondary structure correlation} by the size of the matrix cell and darker color \rev{scale}. The size of the cell border encodes the loop correlation with a lighter color scale (Figure~\ref{fig:correlation}). 

\begin{figure}[htb]
  \centering
  \includegraphics[width=\linewidth]{figures/revision-revision/ccors.pdf}
  \caption{\label{fig:correlation}
           The Correlation Evaluation \rev{phase showing} the correlation of motion between \rev{one (A)} and \rev{three (B)} candidates loops \rev{(columns)} and the remaining preserved loops \rev{(rows)} as colored squares. 
           \rev{In both views, the rows are} \rev{sorted according to motions correlated to the coil section of the loop.}}
           \vspace{-7pt}
\end{figure}

\rev{We explored the option of using separate representations for the two properties but ultimately decided on a combined view. This choice was made to conserve space and minimize visual decoupling between the properties. \rev{The encoding was also selected such that it} emphasizes secondary structure correlations,} since this property is generally more important for decision-making.
To help the experts \rev{identify} relevant loops \rev{(\Tide)}, we provide an option to sort the loop matrix rows by the correlation values, their position within the protein chain, or their unique identifiers. \rev{When multiple candidate loops are selected, the maximum value on the row is used for sorting.}
The user \rev{can} tag loops as candidates with the \faPlusCircle\ button. 

\subsection{Phase 5: Visualization of Loop Pairing}
%In the fifth phase, the sequential positions of suitable Scaffold and Insert loops are compared \rev{(\Tcomp)} for the last time (Figure~\ref{fig:overview}E) and finally selected as an input for the grafting algorithm. 
In the fifth phase, the suitable Scaffold and Insert loops are selected as input for the grafting algorithm \rev{(\Rgraf)}. 
The users are presented with the same \rev{visual representations (Figure~\ref{fig:overview}E)} that \rev{were} used in the \rev{second} \rev{(}Loop Exploration\rev{)} phase. \rev{The juxtaposed loop panels together with angular charts} are used to \rev{compare geometries (\Tcomp) of} loops from Scaffold and Insert proteins. \rev{This} way, \rev{the user} can verify the viability of replacing the selected loops.

% \begin{figure}[htb]
%   \centering
%   \includegraphics[width=0.9\linewidth]{figures/Revision/Pairings.png}
%    \vspace{-7pt}
%   \caption{\label{fig:pairing}
%            The Loop Pairing step. (A) 1D representations of proteins and their loops. In (B), for a selected candidate Scaffold loop, the user is requested to pick its corresponding Insert loop. The detailed view of the Insert loop is then shown, and (C) the angular views and bar chart are available for comparison of their properties.}
%             \vspace{-7pt}
% \end{figure}

\subsection{Phase 6: Visualization of Loop Grafting}
\label{Sec:phase6}
%The final phase corresponds to \rev{submitting}  the designed grafting to the calculation and subsequent retrieval of the grafted protein models.
Contrary to the previous phases, generating \rev{the grafted protein models} is not a real-time process and may take up to several hours.
%, based on the complexity of the designed grafting. 
%Upon submission of the loops for grafting, the number of grafting solutions is estimated (also indicating the time for the subsequent computation). The submitted computation is assigned an identifier, which can be used at any time to check the progress of the computation. 
Once the grafting process is finished, the user is able to see the list of grafted proteins in a tabular view. Since the computational tools can generate thousands of results, it is important to provide support for \rev{quickly identifying} the most relevant results (\rev{\Tide}). Therefore, the tabular view includes the calculated stability evaluation scores (e.g., coming from DOPE~\cite{shen2006statistical} and Rosetta~\cite{das2008macromolecular}) that can be used for sorting \rev{(the lower the score, the more stable the chimeric protein is predicted to be)}. Additional details about the results, such as the number of grafted loops and the length of the protein chain, are also included.
Furthermore, for each result, the table provides a small graphical preview of the grafted protein, obtained by further abstraction and simplification of the 1D representation. Each protein is depicted as a straight line, and the color is used to encode portions of the original Scaffold protein and the grafted Insert loops. This supports a fast comparison \rev{(\TcompG)} of results, as the differences in loop locations and lengths are clearly visible (Figure~\ref{fig:solutions}).
Individual \rev{selected} solutions can be explored in greater detail in the 3D View.
%, as well as in the previously introduced 1D View. 
Here, color is again employed to distinguish between the Scaffold and substituted Insert parts of the solution.
%Users can also directly download a selected grafted protein as a PDB file. 
%This simplifies the otherwise tedious process of first downloading thousands of files for all grafted solutions and then inspecting them one-by-one using an external tool.
%The selected subset of the most promising solutions can then be passed to the in-vitro experiments.

% does not look good in one column...
\begin{figure*}[t]
  \centering
  \includegraphics[width=0.8\textwidth]{figures/Revision/Solutions.png}
  \vspace{-7pt}
  \caption{\label{fig:solutions}
             All calculated solutions, with their previews, properties, and scorings, are listed in the final Loop Grafting step. Each solution can be viewed in detail in the 1D representation and 3D View, where the color coding highlights the grafted regions. 
           }
           \vspace{-18pt}
\end{figure*}

\subsection{Implementation Details}
The proposed interactive visual elements are implemented to be rendered in a browser. The abstract representations are implemented as components in Vue.js JavaScript framework~\cite{you_2014}. \kiraaRemove{and communicates with a stateless REST API implemented as a Python server.} We are leveraging the NGL Viewer~\cite{rose2018ngl} for the 3D View. \kiraaRemove{The tool is distributed as a Docker container. This choice of technologies allows for an environment-agnostic and easy setup in case a third party would be interested in creating a private instance.}
The \rev{original version of LoopGrafter tool (published in NAR~\cite{loopgrafter-nar2022})} is available at \url{https://loschmidt.chemi.muni.cz/loopgrafter}. It includes an interactive guided example, which navigates the users through the loop grafting process and demonstrates the usage of the proposed solution.
The \rev{latest open-source implementation containing the concepts presented in this paper} is available at \url{https://gitlab.fi.muni.cz/visitlab/loopgrafter-frontend-1.2}. 

%-------------------------------------------------------------------------
\section{\rev{Evaluation}}

\rev{Since its release in 2022, the overall utility of our solution is underscored by over 1700 individual grafting jobs performed with the LoopGrafter \cite{loopgrafter-nar2022} tool where \rev{the presented visualizations} have been implemented.}
\rev{Additionally,} LoopGrafter was introduced by one of the paper authors in the 2\textsuperscript{nd} and 3\textsuperscript{rd} hands-on computational enzyme design courses \cite{academia} to 60 biochemical experts in each edition. The participants \revtwo{had varying levels of expertise in protein engineering.  They} were \rev{encouraged to follow a guided example} and to try their own researched proteins. The vast majority of the experts who took part in the courses expressed satisfaction with the \rev{visual representations} and agreed that \rev{they make} the grafting process more accessible, and 
%the representations and visualizations provided 
helped them understand the process. 
\rev{Despite this positive feedback,} four participants had difficulties using the tool. \rev{The informal interviews with these four participants indicated an overall lack of familiarity with the loop grafting concept. This insight highlights a potential area for future work aimed at enhancing accessibility for complete novices.} 

\rev{Prior to its release, the} LoopGrafter application was tested and evaluated on more than 50 cases by two senior researchers with expertise in protein engineering, who \rev{contributed significantly to the design of visual interactive elements and co-authored} this paper. \rev{To} illustrate the benefits of the proposed visualizations, we recall here \rev{one such case where one of the experts attempted to replicate }a loop-grafting effort from literature~\cite{bacterium2008}, namely the replacement of a loop in protein lipase A in \emph{B. subtilis} (PDB ID 1isp) with its structurally equivalent loop from protein acetylxylan esterase in \emph{P. purpurogenum} (PDB ID 1g66). 
%In this study, the natural lipase A preferred one enantiomer (a compound with identical connectivity but mirrored three-dimensional shape) of its natural substrate compound, and the engineered chimeric protein with a loop transplanted from the esterase preferred the opposite enantiomer.
%Two structures were selected as input: the lipase (PDB ID 1isp) as Scaffold and the esterase (PDB ID 1g66) as Insert. In both cases, chain A in the respective PDB files represented the relevant structures. 

After downloading \rev{the structures} from the PDB \cite{bermanPDB2000} and automatically calculating their secondary structure\rev{s}, the 1D representation of proteins in the first phase (Figure~\ref{fig:protein_selection}) facilitat\rev{ed} checking the assigned secondary structure for potential artifacts. 
%\rev{(\Rss)}. 
The authors of the original study directly mention that the first \mbox{\textbeta-strand} element could be extended. 
%in its C-terminal end. 
\rev{Thus, the expert} reassigned residues 10-12 in the lipase and 11-13 in the esterase to \rev{\textbeta-}strand conformation \rev{by clicking and dragging in the desired region on the 1D representation of the protein. To achieve similar results without the visual support, a separate file with the DSSP assignment would need to be manually edited for each protein, making the process more tedious.}

Also, \rev{the expert} observed that 
%the subsequent helical element starts with a non-\textalpha-helical conformation. The 
the first 4 (lipase) or 3 (esterase) residues of the subsequent helical element are in 3:10 \rev{conformation (marked in the tooltip as DSSP:G)} instead of \textalpha~\rev{(noted as H)}. \rev{Since 3:10 conformations are less regular and more dynamic than \textalpha-helices, the experts converted these regions to “coil”.} This observation improved the overall grafting in later phases. \rev{Considering that this feature was ignored in the original study, it exemplifies the effectiveness of our solution in identifying residues that may benefit from an alternative secondary structure assignment.}  
%Considering the higher dynamical nature of 3:10 conformations (in contrast with alpha helices) in our example, these regions were converted} to “coil”. 
The 3D View and detailed secondary structure assignment obtained by hovering on the 1D view were especially highlighted as useful by the experts. \rev{An alternative would imply working simultaneously with three different tools. One for 3D visualization, another with the fine secondary structure assignment from DSSP, and finally, an annotation of the extent of the loop. Our design integrates all the information in one place, making the decision-making process easier.}

In the Loop Exploration phase, all calculated loops were depicted in the 1D representation, allowing on-click actions \rev{to examine and compare} their geometrical properties.
%\rev{(\RloopsA)}. 
From the original publication, we know that residues 12-20 from the lipase were substituted by the equivalent residues 12-23 from the esterase. Looking at the loops that matched these corresponding positions, the loops 1ISP\_A\_6 from the Scaffold and 1G66\_A\_5 from the Insert were identified \rev{by the expert} as those to take part in the replacement. 
%In both structures, this corresponds to the first loop in the sequence.
\rev{Using} \rev{glyphs and the angular plots (Figure~\ref{fig:loop-exploration}), the expert evaluated} the geometrical differences between the two loops. They differ by approx. 1.6 {\AA} in the distance D and 19\textdegree, 15\textdegree, and 26\textdegree\ in the angles \textdelta, \texttheta, and \textrho, respectively. \rev{An alternative approach would consist of listing and (manually) comparing the different angles. Thus, the visual support provides a much more intuitive access to the similarity between loop geometries.} \rev{Note that t}hese values are generally lower than the ones that would be obtained if the modifications on the secondary structure assignment \rev{from} the previous phase were not applied (D$\approx$1.3 \AA, \textdelta$\approx$22\textdegree, \texttheta$\approx$38\textdegree, \textrho$\approx$50\textdegree). \rev{The expert, therefore,} added \rev{1ISP\_A\_6} loop to the list of candidates.

 %It has to be noted that these two phases are highly intertwined. In this example, we removed a small non-alpha helical element in the proximity of the coil region of the transplanted loop. In other grafting efforts, such elements may be placed in different regions of the loop, altering its geometry. For instance, if the small helical element was inserted in the middle of the coil region, it would effectively break the loop into two. In such cases, instead of re-assigning the secondary structure of such a small helical element, a new loop can be defined during the first phase encompassing all lengths of the elements to be replaced. It would consist of the first flanking regular secondary structure, some coil regions interrupted by the small helical element, and the second flanking regular secondary structure. Once such a loop is defined, its geometry can be calculated and visualized in the second phase as for any ordinary loop.

\rev{In the next step, the expert proceeded with assessing the} flexibility of loops \rev{and secondary structures} in the Scaffold (Figure~\ref{fig:flexibility}). 
Looking at any of the three \rev{computation} methods available, it was clear that the selected loop lies in the boundary of one of the most flexible areas of the input proteins. This property \rev{often indicates} a region in the enzyme that has an impact in making the substrate available to the catalytic machinery, which confirms the usefulness of the loop as a grafting target~\cite{TOTHPETROCZY2014131}. \rev{Additionally,} the correlation matrix showing the results of \rev{all} flexibility calculation methods indicat\rev{ed} that none yield out-of-margin outcomes and that there is a reasonable agreement between them. This observation \rev{assured the expert} of choosing the correct candidate loop for further steps. 
%\rev{(\RloopsB)}.

The subsequent Correlation Evaluation phase seems irrelevant in this use case since the authors of the original publication only transplanted a single loop. However, \rev{we can illustrate the benefits of our approach and showcase} what could have been learned from this analysis. Among the different metrics offered for sorting, “Maximal SS to Coil” \rev{could have been} used, as this metric is illustrative of the motions correlated to the coil section of the loop, \rev{indicating} substrate recognition and activity. Here, loops 1ISP\_A\_71 \rev{and} 1ISP\_A\_36 stand out with the highest positive cross-correlations \rev{(prominent blue rectangles in Figure~\ref{fig:correlation}A)}, and loops 1ISP\_A\_147 and 1ISP\_A\_124 with the most negative ones \rev{(as smaller rectangles on the red scale)}. 1ISP\_A\_36 is not a surprising outcome of this analysis since this loop is the structural neighbor to the selected one. They share a close vicinity \rev{to} the central \textbeta-sheet of the fold and are expected to have correlated motions. 

More interesting are the other three top-ranked loops from this analysis. The first one, 1ISP\_A\_71, contains the key catalytic residue, serine 77 in the lipase. The fact that this loop contains an important residue makes it unsuitable for grafting unless the same residue in a similar 3D position and conformation will be present in the replacement. The other two loops \rev{(1ISP\_A\_147 and 1ISP\_A\_124)} have indeed been targets of experimental mutational engineering to improve the thermostability and catalytic efficiency of the enzyme \rev{in a different study} \cite{Singh2015-eq}. Thus, the utility of this analysis phase: upon previous knowledge about the importance of the selected loop (1ISP\_A\_6) for the stereoselectivity of the enzyme, three other regions emerge that are either key to its activity (1ISP\_A\_71) or have been targeted to improve the performance of the enzyme (1ISP\_A\_124 and 1ISP\_A\_147). These two latter loops would have been good targets along with 1ISP\_A\_6. 
%\rev{and thus the expert added them as candidates (Figure~\ref{fig:correlation} right).} 
This \rev{confirms the ability of our solution to} visually identify potentially important loops and, therefore, speed up the experiment design. 

%The individual pairings of the final list of candidate loops are prepared in the Loop Pairing phase. 
\rev{In the Loop Pairing phase, the expert easily} matched the Scaffold loop candidates to their corresponding Insert equivalents by intuitive point-and-click interaction \rev{(Figure~\ref{fig:overview})}. To this end, the 1D representations of both proteins \rev{were} used. By checking the angular plots, \rev{the expert was able to assess the geometric properties of individual loop pairs} to verify no significant deviations between them. \rev{An alternative approach would again consist of listing and (manually) comparing the different angles and distances. 
%Thus, the visual support provides a much more intuitive approach.
} 

\rev{In the Loop Grafting phase,} the Scaffold and Insert loop pairs \rev{were} submitted for actual grafting. %This process is typically handled by high-performance computing facilities and no visual interaction is required through it. 
Once the results \rev{were} ready, \rev{the experts} browsed \rev{the} list of 1D representations of the grafted proteins 
%(Figure~\ref{fig:solutions}) 
accompanied by relevant metrics that indicate the viability of the grafted construct. \rev{In this way, the experts were able to obtain an energetic assessment, and at the same time, they could evaluate how the chimeric protein looks.}
In our case study, the best solutions suggest grafting a longer region, between residues 9 and 26, instead of the 12-20 range chosen by the authors of the original study.
\rev{While we did not validate the results by experiments, the expert suspected that if the authors of the original study tried the longer region suggested by our solution, they would likely find a more stable protein.}

\rev{After the experts tested the LoopGrafter on the aforementioned 50 case studies, we asked them to summarize their} point of view. \rev{They mentioned} the proposed visualizations help\rev{ed them} understand the properties of individual loops \rev{and} design their feasible replacements. \rev{They confirmed that the visual support can} significantly reduce the number of shoot-and-miss experiments. \rev{The experts appreciated the ability to change definitions of secondary structures at will.}
%Sometimes, default definitions of secondary structures and loops do not reflect their importance in the overall structure of the protein, and the visualizations herein devised allow to change these definitions at will. 
Another benefit \rev{mentioned by the experts was} that the visualizations make \rev{identifying} the dynamic role of each protein secondary structure element easier, allowing for spotting loop grafting candidates. \rev{They also considered} the layout useful for spotting equivalent loops in the Insert protein, from which fragments \rev{should} be transferred to the Scaffold protein. \rev{Both bar chart and angular plots} greatly help in this regard \rev{as they provide an intuitive comparison between the geometries of the loops to be exchanged.} Finally, \rev{the experts mentioned that} the \rev{visualization of} grafted proteins \rev{helped them decide which models are suitable for} further experimentation in the laboratory. \rev{Nevertheless, the experts also mentioned that while useful for overview purposes, the size of 3D View hindered their analysis, and they wished for a more powerful 3D viewer with the ability to full-screen mode.} 
\rev{The experts also pointed out that some of the most advanced features, such as the secondary structure re-definition, are not immediately apparent, although they are easy to understand once properly explained.}

%Overall, it can be concluded that having all the visualizations accessible at once saves a great amount of time and makes loop grafting more approachable to a broader community of researchers and biochemistry students. The proposed representations are easy to understand and \rev{support} the decision-making process. The overall interaction with the representations is really intuitive. However, some of the most advanced features, such as the secondary structure re-definition, are not immediately apparent, although they are easy to understand once properly explained. The sequential presentation of the different phases is intuitive as it naturally navigates a researcher through the grafting pipeline.
%\rev{(\Rnav)}. 
%At the same time, it is still flexible enough to allow for changes at any point prior to the actual calculation of grafted structures without the need to repeat the whole process from scratch. 

%LoopGrafter \cite{loopgrafter-nar2022}, tool where these visualizations have been implemented, was introduced by one of the paper authors in the 2\textsuperscript{nd} and 3\textsuperscript{rd} hands-on computational enzyme design course \cite{academia} to 60 biochemical experts in each edition. The participants were \rev{encouraged to follow a guided example} and to try their own researched proteins. The vast majority of the experts who took part in the courses expressed satisfaction with the tool and agreed that it makes the grafting process more accessible, and the representations and visualizations provided helped them understand the process. Only four participants had difficulties using the tool \rev{but were unfamiliar} with the loop grafting concept.
%-------------------------------------------------------------------------
\section{Conclusion and Future Work}

In this paper, we presented interactive visual elements that follow our proposed visualization workflow for protein loop grafting. 
%They were implemented and integrated into LoopGrafter \cite{loopgrafter-nar2022}, the web-based application for visual support of individual steps of the loop grafting pipeline. 
%\rev{Combining} the intuitive interface and carefully designed visual representations resulted in a highly appreciated outcome that significantly supports the exploration and understanding of correlations between a multitude of protein and loop properties.
Within the presented case study, we demonstrated the performance of the presented visual support applied to \rev{real a scenario}.

\rev{Based on our experience with the design of this solution and received feedback, we formulated several design recommendations.
Our findings emphasized that grouping semantically related steps of a complex pipeline into discrete phases, depicted in collapsible tabs, significantly aids user navigation. It also avoids unnecessary fragmentation of the tasks and preserves contextual information within individual phases. 
Reusing visual representations across different phases seems to create useful links for transferring knowledge between the phases and shorten the learning curve. Finally, while 2D abstract representations are useful for comparison purposes, they cannot fully replace spatial views, emphasizing the importance of bidirectional linked views.}

%While the tool itself was designed with particular application to loop grafting in mind, the principles that we followed during its design are applicable to many other areas. The tool deals with the navigation of the user through \palko{a} complex pipeline, that is reflected in \revisionKF{the} sequential layout \revisionKF{of the} individual steps. %Also, our approach to the selection of candidates loops and the transition of focus from unexplored data items (preserved loops) to final selections (candidate loops and their pairs) thought the workflow is generalize, since selection and matching are a common task largely benefiting from visual support.
Although the conducted expert evaluation confirmed that currently implemented interactive elements provide helpful support for the loop grafting pipeline, \revtwo{it also revealed several limitations, including the need for better handling of 3D visualization and enhancing accessibility of advanced features for novices}. 
%of the LoopGrafter tool. 
As the modular architecture of the tool enables the simple addition of new steps to the pipeline, we are ready to address the ongoing research efforts in the design of the pipeline and its enhancements.
We are also planning to extend visualizations to support more general use cases, such as the exploration and detection of important regions in a single protein, and to test their replacement by geometrically equivalent regions from multiple different proteins \rev{simultaneously}. For that, we are planning to further collaborate with domain experts on the development of visual support for the tool that builds on top of methods described in \mbox{Bonet et al.~\cite{fragrus}}.%We believe that working in this direction can yield very good results, as the experts we are working with indicate a promising usability of visual biochemical tools, which are often necessary in more complicated work tasks. We would like to publish our applications in the future version of HotSpot Wizard tool.

\section*{Acknowledgments}{
The presented work has been supported by the Technology Agency of Czech Republic project no. FW03010208, by the Czech Ministry of Education project Elixir CZ no. LM2023055, the National Institute for Cancer Research project no. LX22NPO5102, and the National Institute for Neurology Research project no. LX22NPO5107, financed by European Union - Next Generation EU.}


\bibliographystyle{eg-alpha-doi} 
\bibliography{template}  

\end{document}



